Adversarial Examples in Remote Sensing

This paper considers attacks against machine learning algorithms used in remote sensing applications, a domain that presents a suite of challenges that are not fully addressed by current research focused on natural image data such as ImageNet. In particular, we present a new study of adversarial examples in the context of satellite image classification problems. Using a recently curated data set and associated classifier, we provide a preliminary analysis of adversarial examples in settings where the targeted classifier is permitted multiple observations of the same location over time. While our experiments to date are purely digital, our problem setup explicitly incorporates a number of practical considerations that a real-world attacker would need to take into account when mounting a physical attack. We hope this work provides a useful starting point for future studies of potential vulnerabilities in this setting.

==> fmowstats.csv <==
educational_institution,269,3336,12.401486988847584,9.186348244617774
golf_course,93,1134,12.193548387096774,9.576245324015211
archaeological_site,122,744,6.098360655737705,5.467354435708842
burial_site,174,1252,7.195402298850575,5.785115821488857
tunnel_opening,277,1880,6.787003610108303,4.538019579901369
airport_hangar,179,1406,7.854748603351955,5.896795580750386
airport,60,451,7.516666666666667,5.84092363320125
interchange,82,1140,13.902439024390244,10.499256368670235
solar_farm,304,1264,4.157894736842105,3.7418424661590506
border_checkpoint,53,494,9.320754716981131,7.381193810753902
parking_lot_or_garage,418,3900,9.330143540669857,6.227820010618422
lake_or_pond,44,210,4.7727272727272725,3.2534152430640715
barn,350,1680,4.8,3.854496446637726
storage_tank,173,1678,9.699421965317919,6.116579356018939
multi-unit_residential,199,2364,11.879396984924623,8.389124788185578
railway_bridge,115,1404,12.208695652173914,6.210083878414012
port,69,532,7.7101449275362315,5.1332997813942915
factory_or_powerplant,117,1094,9.350427350427351,5.241706904278707
hospital,147,1556,10.585034013605442,6.814194406311456
race_track,178,1690,9.49438202247191,8.447622623489421
single-unit_residential,411,3378,8.218978102189782,6.352249629442441
zoo,48,488,10.166666666666666,6.631155421359254
shipyard,18,152,8.444444444444445,6.093915200356483
crop_field,1087,7214,6.636614535418583,4.77877309100159
office_building,169,1638,9.692307692307692,6.8075836584115645
smokestack,110,1322,12.018181818181818,8.461658786637972
prison,98,1274,13.0,10.250933257662993
runway,115,748,6.504347826086956,5.978765196118791
ground_transportation_station,274,3070,11.204379562043796,8.986314563411131
electric_substation,208,1720,8.26923076923077,5.711376584082606
recreational_facility,745,8462,11.358389261744966,9.089067853883705
nuclear_powerplant,10,64,6.4,4.454211490264017
water_treatment_facility,239,1492,6.2426778242677825,4.663543594131162
toll_booth,182,1662,9.131868131868131,5.512640402056986
space_facility,8,88,11.0,4.47213595499958
airport_terminal,164,1194,7.280487804878049,5.212027343590887
police_station,164,1540,9.390243902439025,6.287339383704165
construction_site,80,1004,12.55,5.467860641969581
flooded_road,80,652,8.15,5.6813290698568055
amusement_park,197,1654,8.395939086294415,6.007236224943994
gas_station,164,1574,9.597560975609756,6.348342891321653
helipad,140,1440,10.285714285714286,6.217815089707632
aquaculture,74,486,6.5675675675675675,2.7414785963204733
shopping_mall,143,1802,12.601398601398602,8.402580239859109
impoverished_settlement,33,386,11.696969696969697,6.64459155086824
park,112,1446,12.910714285714286,4.817293200077218
swimming_pool,152,2574,16.93421052631579,10.205565466057942
car_dealership,184,1562,8.48913043478261,5.348698673951067
fire_station,189,1472,7.788359788359788,5.7050680112869365
lighthouse,151,998,6.6092715231788075,5.0112106241558685
place_of_worship,656,5826,8.88109756097561,8.124669375051301
dam,170,1206,7.094117647058823,3.801311010417837
oil_or_gas_facility,247,1284,5.198380566801619,3.743431143972443
tower,272,2112,7.764705882352941,6.991839039107589
wind_farm,356,1530,4.297752808988764,3.251809436768075
fountain,158,1704,10.784810126582279,8.448909578473065
waste_disposal,129,1232,9.550387596899224,5.080684261292659
stadium,97,1730,17.835051546391753,11.825780340740566
surface_mine,259,1492,5.760617760617761,4.374883694497436
road_bridge,162,1608,9.925925925925926,7.128066206648539
military_facility,310,3922,12.651612903225807,7.0134373776455785
debris_or_rubble,37,670,18.10810810810811,12.969368868729795

